Off-the-grid Blind Deconvolution and Demixing

We consider the problem of gridless blind deconvolution and demixing (GB2D) in scenarios where multiple users communicate messages through multiple unknown channels, and a single base station (BS) collects their contributions. This scenario arises in various communication fields, including wireless communications, the Internet of Things, over-the-air computation, and integrated sensing and communications. In this setup, each user's message is convolved with a multi-path channel formed by several scaled and delayed copies of Dirac spikes. The BS receives a linear combination of the convolved signals, and the goal is to recover the unknown amplitudes, continuous-indexed delays, and transmitted waveforms from a compressed vector of measurements at the BS. However, in the absence of any prior knowledge of the transmitted messages and channels, GB2D is highly challenging and intractable in general. To address this issue, we assume that each user's message follows a distinct modulation scheme living in a known low-dimensional subspace. By exploiting these subspace assumptions and the sparsity of the multipath channels for different users, we transform the nonlinear GB2D problem into a matrix tuple recovery problem from a few linear measurements. To achieve this, we propose a semidefinite programming optimization that exploits the specific low-dimensional structure of the matrix tuple to recover the messages and continuous delays of different communication paths from a single received signal at the BS. Finally, our numerical experiments show that our proposed method effectively recovers all transmitted messages and the continuous delay parameters of the channels with a sufficient number of samples.

==> Data/PolyDual3.dat <==
D1     D2    t  X1  X2
0.33048 0.20748 0 0 0
0.3573 0.1994 0.001001 0 0
0.38385 0.19083 0.002002 0 0
0.40812 0.18151 0.003003 0 0
0.42826 0.17151 0.004004 0 0
0.44278 0.16126 0.005005 0 0
0.45068 0.15145 0.006006 0 0
0.45162 0.1429 0.007007 0 0
0.44588 0.13647 0.008008 0 0
0.4344 0.13289 0.009009 0 0
0.41868 0.13267 0.01001 0 0
0.40057 0.136 0.011011 0 0
0.38217 0.1427 0.012012 0 0
0.36558 0.15226 0.013013 0 0
0.35268 0.16385 0.014014 0 0
0.345 0.17646 0.015015 0 0
0.34355 0.18902 0.016016 0 0
0.34874 0.2005 0.017017 0 0
0.36036 0.21011 0.018018 0 0
0.37762 0.21733 0.019019 0 0
0.39919 0.22204 0.02002 0 0
0.42341 0.22453 0.021021 0 0
0.44836 0.22544 0.022022 0 0
0.4721 0.2257 0.023023 0 0
0.49277 0.22644 0.024024 0 0
0.50879 0.22879 0.025025 0 0
0.51892 0.23378 0.026026 0 0
0.5224 0.24219 0.027027 0 0
0.51891 0.25446 0.028028 0 0
0.50862 0.2706 0.029029 0 0
0.49209 0.29019 0.03003 0 0
0.47025 0.31242 0.031031 0 0
0.44428 0.33615 0.032032 0 0
0.41548 0.36008 0.033033 0 0
0.38521 0.3828 0.034034 0 0
0.35476 0.40302 0.035035 0 0
0.3253 0.41964 0.036036 0 0
0.29781 0.43184 0.037037 0 0
0.27304 0.43922 0.038038 0 0
0.25152 0.44172 0.039039 0 0
0.23353 0.43968 0.04004 0 0
0.21922 0.43375 0.041041 0 0
0.20853 0.42481 0.042042 0 0
0.20135 0.41388 0.043043 0 0
0.19749 0.40203 0.044044 0 0
0.19673 0.39026 0.045045 0 0
0.19889 0.37946 0.046046 0 0
0.20379 0.37037 0.047047 0 0
0.21128 0.36352 0.048048 0 0
0.22122 0.35927 0.049049 0 0
0.23342 0.35779 0.05005 0 0
0.24767 0.35914 0.051051 0 0
0.26365 0.36325 0.052052 0 0
0.28093 0.36998 0.053053 0 0
0.29894 0.37912 0.054054 0 0
0.31699 0.39041 0.055055 0 0
0.33428 0.40351 0.056056 0 0
0.34991 0.41803 0.057057 0 0
0.363 0.43346 0.058058 0 0
0.3727 0.44922 0.059059 0 0
0.37831 0.46461 0.06006 0 0
0.37932 0.47887 0.061061 0 0
0.3755 0.4912 0.062062 0 0
0.36692 0.5008 0.063063 0 0
0.35397 0.50693 0.064064 0 0
0.33736 0.50902 0.065065 0 0
0.31804 0.50669 0.066066 0 0
0.29713 0.49981 0.067067 0 0
0.27583 0.48855 0.068068 0 0
0.25529 0.47337 0.069069 0 0
0.23652 0.455 0.07007 0 0
0.22028 0.4344 0.071071 0 0
0.20699 0.41267 0.072072 0 0
0.19676 0.39096 0.073073 0 0
0.18931 0.37037 0.074074 0 0
0.1841 0.3519 0.075075 0 0
0.18036 0.33628 0.076076 0 0
0.17726 0.32401 0.077077 0 0
0.17397 0.31528 0.078078 0 0
0.16985 0.30997 0.079079 0 0
0.1645 0.30768 0.08008 0 0
0.15788 0.30781 0.081081 0 0
0.15032 0.30962 0.082082 0 0
0.14246 0.31226 0.083083 0 0
0.13526 0.31491 0.084084 0 0
0.1298 0.31681 0.085085 0 0
0.12721 0.31731 0.086086 0 0
0.12846 0.31591 0.087087 0 0
0.13429 0.31226 0.088088 0 0
0.14504 0.30619 0.089089 0 0
0.16061 0.29763 0.09009 0 0
0.18044 0.28667 0.091091 0 0
0.20359 0.27346 0.092092 0 0
0.22878 0.25823 0.093093 0 0
0.2546 0.24129 0.094094 0 0
0.27964 0.22295 0.095095 0 0
0.30268 0.20361 0.096096 0 0
0.32285 0.18369 0.097097 0 0
0.33972 0.16366 0.098098 0 0
0.35339 0.14401 0.099099 0 0
0.36443 0.12527 0.1001 0 0
0.37386 0.10798 0.1011 0 0
0.38299 0.092623 0.1021 0 0
0.39323 0.079636 0.1031 0 0
0.40588 0.069344 0.1041 0 0
0.42199 0.061936 0.10511 0 0
0.44212 0.057444 0.10611 0 0
0.46627 0.05573 0.10711 0 0
0.49382 0.056504 0.10811 0 0
0.52354 0.059351 0.10911 0 0
0.55375 0.063784 0.11011 0 0
0.58242 0.069304 0.11111 0 0
0.60743 0.075464 0.11211 0 0
0.62678 0.081939 0.11311 0 0
0.63882 0.088573 0.11411 0 0
0.64244 0.095408 0.11512 0 0
0.63718 0.10269 0.11612 0 0
0.62335 0.11084 0.11712 0 0
0.60191 0.12042 0.11812 0 0
0.57446 0.13201 0.11912 0 0
0.54303 0.14617 0.12012 0 0
0.50988 0.16333 0.12112 0 0
0.47725 0.18368 0.12212 0 0
0.44719 0.20713 0.12312 0 0
0.42131 0.23327 0.12412 0 0
0.40067 0.26138 0.12513 0 0
0.38574 0.29041 0.12613 0 0
0.37632 0.31912 0.12713 0 0
0.3717 0.34612 0.12813 0 0
0.37073 0.37001 0.12913 0 0
0.37198 0.38948 0.13013 0 0
0.37396 0.40343 0.13113 0 0
0.37525 0.41104 0.13213 0 0
0.37468 0.41187 0.13313 0 0
0.37144 0.40583 0.13413 0 0
0.3651 0.39322 0.13514 0 0
0.35569 0.37469 0.13614 0 0
0.34359 0.35112 0.13714 0 0
0.3295 0.32362 0.13814 0 0
0.31432 0.29338 0.13914 0 0
0.29907 0.2616 0.14014 0 0
0.28478 0.22943 0.14114 0 0
0.27239 0.1979 0.14214 0 0
0.26274 0.16789 0.14314 0 0
0.25647 0.14013 0.14414 0 0
0.25407 0.11517 0.14515 0 0
0.25588 0.093428 0.14615 0 0
0.26204 0.075202 0.14715 0 0
0.2726 0.060699 0.14815 0 0
0.28744 0.050056 0.14915 0 0
0.30631 0.043357 0.15015 0 0
0.32881 0.040634 0.15115 0 0
0.35432 0.041867 0.15215 0 0
0.38206 0.046977 0.15315 0 0
0.41099 0.055812 0.15415 0 0
0.43987 0.068139 0.15516 0 0
0.46728 0.083644 0.15616 0 0
0.49169 0.10193 0.15716 0 0
0.51157 0.12252 0.15816 0 0
0.5255 0.14489 0.15916 0 0
0.53233 0.16849 0.16016 0 0
0.5313 0.19276 0.16116 0 0
0.52217 0.21715 0.16216 0 0
0.50529 0.24115 0.16316 0 0
0.48165 0.26426 0.16416 0 0
0.45279 0.28607 0.16517 0 0
0.42079 0.30619 0.16617 0 0
0.38802 0.32424 0.16717 0 0
0.357 0.33993 0.16817 0 0
0.33014 0.35296 0.16917 0 0
0.30953 0.3631 0.17017 0 0
0.29673 0.37017 0.17117 0 0
0.29259 0.3741 0.17217 0 0
0.29721 0.37495 0.17317 0 0
0.30989 0.37292 0.17417 0 0
0.32922 0.36844 0.17518 0 0
0.35324 0.3621 0.17618 0 0
0.37961 0.35472 0.17718 0 0
0.4059 0.34727 0.17818 0 0
0.42978 0.3408 0.17918 0 0
0.44928 0.33642 0.18018 0 0
0.46296 0.33511 0.18118 0 0
0.47003 0.33768 0.18218 0 0
0.47037 0.34463 0.18318 0 0
0.4645 0.35609 0.18418 0 0
0.45345 0.37176 0.18519 0 0
0.4386 0.39088 0.18619 0 0
0.4215 0.41235 0.18719 0 0
0.40366 0.43474 0.18819 0 0
0.38635 0.45646 0.18919 0 0
0.37052 0.47595 0.19019 0 0
0.35666 0.4918 0.19119 0 0
0.34486 0.50296 0.19219 0 0
0.33485 0.50887 0.19319 0 0
0.3261 0.50952 0.19419 0 0
0.31797 0.5055 0.1952 0 0
0.3099 0.49795 0.1962 0 0
0.30155 0.48842 0.1972 0 0
0.29289 0.47874 0.1982 0 0
0.28431 0.47077 0.1992 0 0
0.27659 0.46622 0.2002 0 0
0.27083 0.46638 0.2012 0 0
0.26837 0.47198 0.2022 0 0
0.27059 0.48307 0.2032 0 0
0.27874 0.49895 0.2042 0 0
0.29375 0.51827 0.20521 0 0
0.31609 0.5391 0.20621 0 0
0.3456 0.55916 0.20721 0 0
0.38152 0.57606 0.20821 0 0
0.42242 0.58755 0.20921 0 0
0.46631 0.59178 0.21021 0 0
0.51079 0.58754 0.21121 0 0
0.55321 0.57435 0.21221 0 0
0.5909 0.55261 0.21321 0 0
0.62136 0.52348 0.21421 0 0
0.64245 0.48884 0.21522 0 0
0.65261 0.45107 0.21622 0 0
0.65088 0.41282 0.21722 0 0
0.63706 0.37669 0.21822 0 0
0.61162 0.34505 0.21922 0 0
0.57573 0.31972 0.22022 0 0
0.53111 0.30186 0.22122 0 0
0.47991 0.29185 0.22222 0 0
0.42462 0.28928 0.22322 0 0
0.36784 0.29303 0.22422 0 0
0.31219 0.3014 0.22523 0 0
0.26015 0.31236 0.22623 0 0
0.21395 0.32371 0.22723 0 0
0.17551 0.33339 0.22823 0 0
0.14628 0.33964 0.22923 0 0
0.12731 0.34117 0.23023 0 0
0.1191 0.3373 0.23123 0 0
0.12166 0.32795 0.23223 0 0
0.13448 0.31365 0.23323 0 0
0.15656 0.29543 0.23423 0 0
0.18644 0.27468 0.23524 0 0
0.22228 0.25299 0.23624 0 0
0.26193 0.23201 0.23724 0 0
0.30303 0.21324 0.23824 0 0
0.34317 0.19792 0.23924 0 0
0.38 0.18695 0.24024 0 0
0.4114 0.18079 0.24124 0 0
0.43562 0.1795 0.24224 0 0
0.45142 0.18276 0.24324 0 0
0.45812 0.18987 0.24424 0 0
0.45575 0.19993 0.24525 0 0
0.44496 0.21183 0.24625 0 0
0.42705 0.2244 0.24725 0 0
0.40384 0.23649 0.24825 0 0
0.37753 0.24704 0.24925 0 0
0.35054 0.25512 0.25025 0 0
0.32528 0.25999 0.25125 0 0
0.30399 0.26115 0.25225 0 0
0.28854 0.25835 0.25325 0 0
0.28028 0.25159 0.25425 0 0
0.27995 0.24114 0.25526 0 0
0.28764 0.22749 0.25626 0 0
0.30279 0.21142 0.25726 0 0
0.32429 0.19384 0.25826 0 0
0.35059 0.17584 0.25926 0 0
0.37984 0.1586 0.26026 0 0
0.41008 0.14328 0.26126 0 0
0.43939 0.13098 0.26226 0 0
0.46606 0.12262 0.26326 0 0
0.48868 0.11889 0.26426 0 0
0.50624 0.12017 0.26527 0 0
0.51813 0.12647 0.26627 0 0
0.52415 0.13747 0.26727 0 0
0.52445 0.15249 0.26827 0 0
0.51942 0.17059 0.26927 0 0
0.50965 0.19065 0.27027 0 0
0.49579 0.21146 0.27127 0 0
0.4785 0.23188 0.27227 0 0
0.45836 0.25095 0.27327 0 0
0.43588 0.26797 0.27427 0 0
0.4115 0.28262 0.27528 0 0
0.38557 0.29496 0.27628 0 0
0.35844 0.30543 0.27728 0 0
0.33053 0.31477 0.27828 0 0
0.30235 0.32398 0.27928 0 0
0.27456 0.33414 0.28028 0 0
0.24799 0.3463 0.28128 0 0
0.22362 0.36132 0.28228 0 0
0.20257 0.3798 0.28328 0 0
0.18601 0.40197 0.28428 0 0
0.17504 0.42763 0.28529 0 0
0.17064 0.45622 0.28629 0 0
0.17351 0.4868 0.28729 0 0
0.18398 0.51821 0.28829 0 0
0.20197 0.54914 0.28929 0 0
0.22687 0.57828 0.29029 0 0
0.25763 0.60442 0.29129 0 0
0.29274 0.62657 0.29229 0 0
0.33033 0.64402 0.29329 0 0
0.3683 0.65635 0.29429 0 0
0.40451 0.66343 0.2953 0 0
0.43689 0.66538 0.2963 0 0
0.46368 0.66249 0.2973 0 0
0.48354 0.65514 0.2983 0 0
0.49573 0.64373 0.2993 0 0
0.50014 0.62861 0.3003 0 0
0.49739 0.61005 0.3013 0 0
0.48878 0.58825 0.3023 0 0
0.4762 0.56335 0.3033 0 0
0.46202 0.5355 0.3043 0 0
0.44887 0.50489 0.30531 0 0
0.43947 0.47189 0.30631 0 0
0.43638 0.43703 0.30731 0 0
0.44178 0.40109 0.30831 0 0
0.45725 0.36504 0.30931 0 0
0.48363 0.33003 0.31031 0 0
0.5209 0.29729 0.31131 0 0
0.56816 0.26805 0.31231 0 0
0.62364 0.24337 0.31331 0 0
0.68482 0.22404 0.31431 0 0
0.74859 0.21049 0.31532 0 0
0.81149 0.2027 0.31632 0 0
0.86996 0.20021 0.31732 0 0
0.92059 0.20215 0.31832 0 0
0.96042 0.20732 0.31932 0 0
0.98715 0.21434 0.32032 1 0
0.9993 0.22179 0.32132 0 0
0.99636 0.22845 0.32232 0 0
0.97879 0.23336 0.32332 0 0
0.94798 0.23603 0.32432 0 0
0.90616 0.23647 0.32533 0 0
0.85616 0.23521 0.32633 0 0
0.80121 0.23324 0.32733 0 0
0.7447 0.23187 0.32833 0 0
0.68985 0.2326 0.32933 0 0
0.63953 0.23688 0.33033 0 0
0.59605 0.24593 0.33133 0 0
0.56099 0.26056 0.33233 0 0
0.53512 0.28102 0.33333 0 0
0.51843 0.30695 0.33433 0 0
0.51014 0.33737 0.33534 0 0
0.50887 0.37072 0.33634 0 0
0.51276 0.40508 0.33734 0 0
0.51968 0.43829 0.33834 0 0
0.52743 0.46821 0.33934 0 0
0.5339 0.4929 0.34034 0 0
0.53727 0.51088 0.34134 0 0
0.53612 0.52121 0.34234 0 0
0.5295 0.52365 0.34334 0 0
0.51697 0.51858 0.34434 0 0
0.4986 0.50701 0.34535 0 0
0.47492 0.49039 0.34635 0 0
0.44683 0.4705 0.34735 0 0
0.41552 0.44915 0.34835 0 0
0.38238 0.42804 0.34935 0 0
0.34886 0.40856 0.35035 0 0
0.31643 0.39162 0.35135 0 0
0.28645 0.37759 0.35235 0 0
0.26012 0.3663 0.35335 0 0
0.23844 0.35706 0.35435 0 0
0.22218 0.3488 0.35536 0 0
0.2118 0.34023 0.35636 0 0
0.2075 0.33004 0.35736 0 0
0.2092 0.31705 0.35836 0 0
0.21652 0.3004 0.35936 0 0
0.22882 0.2797 0.36036 0 0
0.24522 0.25506 0.36136 0 0
0.26465 0.22717 0.36236 0 0
0.28589 0.19716 0.36336 0 0
0.30765 0.16659 0.36436 0 0
0.32862 0.13725 0.36537 0 0
0.34759 0.111 0.36637 0 0
0.36348 0.089568 0.36737 0 0
0.37545 0.074414 0.36837 0 0
0.38291 0.06656 0.36937 0 0
0.3856 0.066494 0.37037 0 0
0.38356 0.074127 0.37137 0 0
0.37713 0.088788 0.37237 0 0
0.3669 0.10929 0.37337 0 0
0.35361 0.13404 0.37437 0 0
0.33813 0.16117 0.37538 0 0
0.3213 0.18871 0.37638 0 0
0.30392 0.21475 0.37738 0 0
0.28665 0.23762 0.37838 0 0
0.26998 0.25602 0.37938 0 0
0.25426 0.26913 0.38038 0 0
0.23967 0.27666 0.38138 0 0
0.22633 0.27889 0.38238 0 0
0.21432 0.27663 0.38338 0 0
0.20381 0.27109 0.38438 0 0
0.1951 0.26384 0.38539 0 0
0.18866 0.2566 0.38639 0 0
0.18519 0.25111 0.38739 0 0
0.18555 0.24894 0.38839 0 0
0.19072 0.25133 0.38939 0 0
0.20172 0.25911 0.39039 0 0
0.21941 0.27255 0.39139 0 0
0.24444 0.29138 0.39239 0 0
0.27701 0.31475 0.39339 0 0
0.31683 0.34133 0.39439 0 0
0.36299 0.36941 0.3954 0 0
0.41397 0.39705 0.3964 0 0
0.46768 0.42228 0.3974 0 0
0.52156 0.44324 0.3984 0 0
0.57276 0.45838 0.3994 0 0
0.61834 0.46659 0.4004 0 0
0.65553 0.46732 0.4014 0 0
0.68199 0.46061 0.4024 0 0
0.69601 0.44708 0.4034 0 0
0.69666 0.42786 0.4044 0 0
0.68397 0.40446 0.40541 0 0
0.65888 0.37865 0.40641 0 0
0.62324 0.35222 0.40741 0 0
0.57965 0.32686 0.40841 0 0
0.53123 0.30396 0.40941 0 0
0.48143 0.28452 0.41041 0 0
0.43366 0.26907 0.41141 0 0
0.39112 0.25767 0.41241 0 0
0.35646 0.24994 0.41341 0 0
0.33166 0.24519 0.41441 0 0
0.31785 0.24255 0.41542 0 0
0.31529 0.2411 0.41642 0 0
0.32339 0.24005 0.41742 0 0
0.34081 0.23886 0.41842 0 0
0.36561 0.23733 0.41942 0 0
0.39545 0.23562 0.42042 0 0
0.4278 0.23421 0.42142 0 0
0.46013 0.23385 0.42242 0 0
0.49011 0.23539 0.42342 0 0
0.51573 0.23964 0.42442 0 0
0.53545 0.24722 0.42543 0 0
0.54822 0.2584 0.42643 0 0
0.55347 0.273 0.42743 0 0
0.55113 0.29038 0.42843 0 0
0.54154 0.30942 0.42943 0 0
0.52536 0.32864 0.43043 0 0
0.50353 0.34634 0.43143 0 0
0.47713 0.36081 0.43243 0 0
0.44736 0.37054 0.43343 0 0
0.41546 0.37441 0.43443 0 0
0.38263 0.37185 0.43544 0 0
0.35002 0.363 0.43644 0 0
0.31871 0.34864 0.43744 0 0
0.28962 0.33024 0.43844 0 0
0.26354 0.30974 0.43944 0 0
0.24107 0.28938 0.44044 0 0
0.2226 0.27146 0.44144 0 0
0.20826 0.25805 0.44244 0 0
0.19796 0.25075 0.44344 0 0
0.19131 0.25051 0.44444 0 0
0.1877 0.25746 0.44545 0 0
0.18632 0.27091 0.44645 0 0
0.18622 0.28941 0.44745 0 0
0.18638 0.31087 0.44845 0 0
0.18586 0.33283 0.44945 0 0
0.18384 0.35272 0.45045 0 0
0.17976 0.36813 0.45145 0 0
0.1734 0.37712 0.45245 0 0
0.16493 0.37841 0.45345 0 0
0.15493 0.37157 0.45445 0 0
0.14437 0.35704 0.45546 0 0
0.13454 0.33606 0.45646 0 0
0.12694 0.31059 0.45746 0 0
0.12313 0.28305 0.45846 0 0
0.1246 0.25604 0.45946 0 0
0.13257 0.23208 0.46046 0 0
0.14787 0.21332 0.46146 0 0
0.17082 0.20132 0.46246 0 0
0.20113 0.19691 0.46346 0 0
0.23791 0.20011 0.46446 0 0
0.27971 0.21015 0.46547 0 0
0.32456 0.22562 0.46647 0 0
0.37017 0.24464 0.46747 0 0
0.41407 0.26511 0.46847 0 0
0.45383 0.28491 0.46947 0 0
0.48722 0.30224 0.47047 0 0
0.51241 0.3157 0.47147 0 0
0.52811 0.32452 0.47247 0 0
0.53366 0.32854 0.47347 0 0
0.52907 0.32825 0.47447 0 0
0.51501 0.32462 0.47548 0 0
0.49273 0.31898 0.47648 0 0
0.46395 0.31283 0.47748 0 0
0.43067 0.30757 0.47848 0 0
0.39506 0.30438 0.47948 0 0
0.35925 0.30399 0.48048 0 0
0.32517 0.30662 0.48148 0 0
0.29444 0.31194 0.48248 0 0
0.26827 0.3191 0.48348 0 0
0.24745 0.32684 0.48448 0 0
0.23231 0.33365 0.48549 0 0
0.22279 0.33793 0.48649 0 0
0.21858 0.33824 0.48749 0 0
0.21913 0.33342 0.48849 0 0
0.22387 0.3228 0.48949 0 0
0.23227 0.30624 0.49049 0 0
0.244 0.28424 0.49149 0 0
0.2589 0.25784 0.49249 0 0
0.27713 0.22858 0.49349 0 0
0.29908 0.19837 0.49449 0 0
0.32531 0.16925 0.4955 0 0
0.35652 0.1433 0.4965 0 0
0.39333 0.12234 0.4975 0 0
0.43622 0.10785 0.4985 0 0
0.48533 0.10079 0.4995 0 0
0.54035 0.1015 0.5005 0 0
0.60045 0.10973 0.5015 0 0
0.66416 0.1246 0.5025 0 0
0.72948 0.14473 0.5035 0 0
0.79387 0.16836 0.5045 0 0
0.85441 0.19347 0.50551 0 0
0.90801 0.21801 0.50651 0 0
0.95159 0.24007 0.50751 0 0
0.9824 0.25801 0.50851 0 0
0.99821 0.27065 0.50951 1 0
0.99754 0.27735 0.51051 0 0
0.97989 0.27803 0.51151 0 0
0.94581 0.27324 0.51251 0 0
0.8969 0.26402 0.51351 0 0
0.83581 0.25186 0.51451 0 0
0.76603 0.23856 0.51552 0 0
0.69166 0.226 0.51652 0 0
0.61713 0.21605 0.51752 0 0
0.54684 0.2103 0.51852 0 0
0.48479 0.20999 0.51952 0 0
0.43429 0.21583 0.52052 0 0
0.39769 0.22797 0.52152 0 0
0.37613 0.24594 0.52252 0 0
0.36952 0.2687 0.52352 0 0
0.37654 0.29473 0.52452 0 0
0.39476 0.32217 0.52553 0 0
0.42085 0.34894 0.52653 0 0
0.45098 0.373 0.52753 0 0
0.48106 0.39246 0.52853 0 0
0.50721 0.40577 0.52953 0 0
0.52607 0.41186 0.53053 0 0
0.5351 0.41023 0.53153 0 0
0.53279 0.40095 0.53253 0 0
0.51878 0.38466 0.53353 0 0
0.49386 0.36252 0.53453 0 0
0.45984 0.33603 0.53554 0 0
0.41938 0.30697 0.53654 0 0
0.37566 0.27716 0.53754 0 0
0.33209 0.24838 0.53854 0 0
0.29195 0.22221 0.53954 0 0
0.25812 0.19993 0.54054 0 0
0.23277 0.18245 0.54154 0 0
0.21722 0.17032 0.54254 0 0
0.21183 0.16374 0.54354 0 0
0.21601 0.1626 0.54454 0 0
0.22835 0.16655 0.54555 0 0
0.24673 0.17511 0.54655 0 0
0.26862 0.1877 0.54755 0 0
0.29129 0.2037 0.54855 0 0
0.3121 0.22252 0.54955 0 0
0.32872 0.24356 0.55055 0 0
0.33933 0.26621 0.55155 0 0
0.34278 0.28985 0.55255 0 0
0.33858 0.31375 0.55355 0 0
0.32699 0.3371 0.55455 0 0
0.30887 0.35899 0.55556 0 0
0.28561 0.3784 0.55656 0 0
0.25897 0.39426 0.55756 0 0
0.2309 0.40556 0.55856 0 0
0.2034 0.4114 0.55956 0 0
0.1783 0.41111 0.56056 0 0
0.15723 0.40439 0.56156 0 0
0.14142 0.39136 0.56256 0 0
0.13173 0.37262 0.56356 0 0
0.12854 0.34924 0.56456 0 0
0.13185 0.32271 0.56557 0 0
0.14122 0.29487 0.56657 0 0
0.15591 0.26769 0.56757 0 0
0.17487 0.24311 0.56857 0 0
0.19689 0.2229 0.56957 0 0
0.22063 0.20839 0.57057 0 0
0.24474 0.20041 0.57157 0 0
0.26793 0.19914 0.57257 0 0
0.28904 0.20413 0.57357 0 0
0.30715 0.21435 0.57457 0 0
0.32159 0.22831 0.57558 0 0
0.33204 0.24423 0.57658 0 0
0.33852 0.26028 0.57758 0 0
0.34139 0.2748 0.57858 0 0
0.34136 0.28647 0.57958 0 0
0.33938 0.29454 0.58058 0 0
0.33658 0.29883 0.58158 0 0
0.33417 0.29979 0.58258 0 0
0.33329 0.2984 0.58358 0 0
0.33489 0.29605 0.58458 0 0
0.33959 0.29426 0.58559 0 0
0.3476 0.29451 0.58659 0 0
0.35867 0.29799 0.58759 0 0
0.37203 0.30536 0.58859 0 0
0.3865 0.31667 0.58959 0 0
0.4005 0.33128 0.59059 0 0
0.41229 0.34791 0.59159 0 0
0.42009 0.3648 0.59259 0 0
0.4223 0.37989 0.59359 0 0
0.41771 0.39112 0.59459 0 0
0.40567 0.39671 0.5956 0 0
0.38621 0.3954 0.5966 0 0
0.36009 0.38671 0.5976 0 0
0.32882 0.37102 0.5986 0 0
0.29452 0.34962 0.5996 0 0
0.25979 0.3246 0.6006 0 0
0.22743 0.29862 0.6016 0 0
0.20022 0.2747 0.6026 0 0
0.1806 0.2558 0.6036 0 0
0.17046 0.24453 0.6046 0 0
0.17088 0.24278 0.60561 0 0
0.18204 0.25154 0.60661 0 0
0.20316 0.27067 0.60761 0 0
0.23255 0.29895 0.60861 0 0
0.2678 0.33416 0.60961 0 0
0.30595 0.37331 0.61061 0 0
0.34382 0.41299 0.61161 0 0
0.37829 0.44971 0.61261 0 0
0.40664 0.48035 0.61361 0 0
0.42676 0.50249 0.61461 0 0
0.4374 0.51471 0.61562 0 0
0.43819 0.51681 0.61662 0 0
0.42974 0.50979 0.61762 0 0
0.41346 0.49583 0.61862 0 0
0.39141 0.478 0.61962 0 0
0.36604 0.46002 0.62062 0 0
0.33992 0.44576 0.62162 0 0
0.31544 0.43892 0.62262 0 0
0.29457 0.44254 0.62362 0 0
0.27865 0.45874 0.62462 0 0
0.26826 0.4884 0.62563 0 0
0.26321 0.53114 0.62663 0 0
0.26262 0.58526 0.62763 0 0
0.26503 0.64796 0.62863 0 0
0.26862 0.71554 0.62963 0 0
0.27146 0.78379 0.63063 0 0
0.27178 0.84836 0.63163 0 0
0.26815 0.90514 0.63263 0 0
0.25971 0.95061 0.63363 0 0
0.24624 0.98211 0.63463 0 0
0.22821 0.99806 0.63564 0 1
0.20676 0.99796 0.63664 0 0
0.18352 0.98243 0.63764 0 0
0.16051 0.95305 0.63864 0 0
0.13986 0.91216 0.63964 0 0
0.12365 0.8626 0.64064 0 0
0.11368 0.80745 0.64164 0 0
0.11129 0.74978 0.64264 0 0
0.11729 0.6924 0.64364 0 0
0.13187 0.63768 0.64464 0 0
0.15464 0.58746 0.64565 0 0
0.18466 0.543 0.64665 0 0
0.22062 0.50494 0.64765 0 0
0.26092 0.47342 0.64865 0 0
0.30386 0.44812 0.64965 0 0
0.34778 0.42842 0.65065 0 0
0.39117 0.41343 0.65165 0 0
0.43277 0.40219 0.65265 0 0
0.47164 0.39366 0.65365 0 0
0.50711 0.38685 0.65465 0 0
0.53879 0.38085 0.65566 0 0
0.56651 0.37484 0.65666 0 0
0.59023 0.36812 0.65766 0 0
0.60996 0.36013 0.65866 0 0
0.62573 0.35046 0.65966 0 0
0.63748 0.33884 0.66066 0 0
0.64506 0.3252 0.66166 0 0
0.64824 0.30964 0.66266 0 0
0.64672 0.29246 0.66366 0 0
0.64017 0.27419 0.66466 0 0
0.62832 0.25553 0.66567 0 0
0.61098 0.23733 0.66667 0 0
0.58811 0.22057 0.66767 0 0
0.55991 0.20623 0.66867 0 0
0.52682 0.19524 0.66967 0 0
0.4895 0.18839 0.67067 0 0
0.44891 0.18622 0.67167 0 0
0.4062 0.18896 0.67267 0 0
0.36268 0.19647 0.67367 0 0
0.31981 0.20823 0.67467 0 0
0.27905 0.22335 0.67568 0 0
0.24184 0.24063 0.67668 0 0
0.20951 0.25868 0.67768 0 0
0.1832 0.27597 0.67868 0 0
0.16378 0.29103 0.67968 0 0
0.15183 0.30254 0.68068 0 0
0.14757 0.30947 0.68168 0 0
0.15081 0.31117 0.68268 0 0
0.16097 0.3074 0.68368 0 0
0.1771 0.2984 0.68468 0 0
0.19786 0.28481 0.68569 0 0
0.22162 0.26762 0.68669 0 0
0.24652 0.24809 0.68769 0 0
0.27059 0.2276 0.68869 0 0
0.29186 0.20753 0.68969 0 0
0.30851 0.18913 0.69069 0 0
0.319 0.17343 0.69169 0 0
0.3222 0.16115 0.69269 0 0
0.31753 0.15263 0.69369 0 0
0.30497 0.14788 0.69469 0 0
0.28519 0.14655 0.6957 0 0
0.25944 0.14804 0.6967 0 0
0.22956 0.15154 0.6977 0 0
0.19781 0.15615 0.6987 0 0
0.16671 0.16097 0.6997 0 0
0.13885 0.16519 0.7007 0 0
0.11667 0.16815 0.7017 0 0
0.10221 0.16938 0.7027 0 0
0.096997 0.16866 0.7037 0 0
0.10181 0.16596 0.7047 0 0
0.11666 0.16145 0.70571 0 0
0.14072 0.15543 0.70671 0 0
0.17244 0.14831 0.70771 0 0
0.20961 0.1405 0.70871 0 0
0.24961 0.13239 0.70971 0 0
0.2896 0.12431 0.71071 0 0
0.32681 0.11648 0.71171 0 0
0.35874 0.10902 0.71271 0 0
0.38343 0.10194 0.71371 0 0
0.3996 0.095183 0.71471 0 0
0.40674 0.088633 0.71572 0 0
0.40515 0.082188 0.71672 0 0
0.39589 0.075787 0.71772 0 0
0.38065 0.069454 0.71872 0 0
0.36152 0.063331 0.71972 0 0
0.34084 0.057687 0.72072 0 0
0.32091 0.052926 0.72172 0 0
0.30378 0.049555 0.72272 0 0
0.29109 0.048158 0.72372 0 0
0.28388 0.049336 0.72472 0 0
0.28259 0.053649 0.72573 0 0
0.287 0.06155 0.72673 0 0
0.29632 0.073317 0.72773 0 0
0.30934 0.089005 0.72873 0 0
0.32456 0.10841 0.72973 0 0
0.34036 0.13104 0.73073 0 0
0.35522 0.15615 0.73173 0 0
0.36784 0.18276 0.73273 0 0
0.37727 0.20974 0.73373 0 0
0.38295 0.23587 0.73473 0 0
0.38476 0.25996 0.73574 0 0
0.38293 0.28096 0.73674 0 0
0.37801 0.29804 0.73774 0 0
0.37068 0.31072 0.73874 0 0
0.36172 0.31889 0.73974 0 0
0.3518 0.32286 0.74074 0 0
0.34147 0.32333 0.74174 0 0
0.331 0.32138 0.74274 0 0
0.32047 0.31834 0.74374 0 0
0.30969 0.31568 0.74474 0 0
0.29834 0.31486 0.74575 0 0
0.28599 0.31719 0.74675 0 0
0.27226 0.32369 0.74775 0 0
0.25689 0.33494 0.74875 0 0
0.23984 0.35103 0.74975 0 0
0.22134 0.37149 0.75075 0 0
0.20188 0.39533 0.75175 0 0
0.18227 0.42109 0.75275 0 0
0.16348 0.44696 0.75375 0 0
0.14662 0.47095 0.75475 0 0
0.13278 0.49103 0.75576 0 0
0.12294 0.50538 0.75676 0 0
0.11782 0.5125 0.75776 0 0
0.11784 0.51138 0.75876 0 0
0.12299 0.50161 0.75976 0 0
0.13292 0.48341 0.76076 0 0
0.14687 0.4576 0.76176 0 0
0.16383 0.42557 0.76276 0 0
0.18256 0.38912 0.76376 0 0
0.20182 0.35029 0.76476 0 0
0.2204 0.31124 0.76577 0 0
0.23734 0.27401 0.76677 0 0
0.25193 0.24038 0.76777 0 0
0.26387 0.21176 0.76877 0 0
0.2732 0.18906 0.76977 0 0
0.28033 0.17268 0.77077 0 0
0.28595 0.16256 0.77177 0 0
0.29091 0.15817 0.77277 0 0
0.29613 0.15867 0.77377 0 0
0.30244 0.16302 0.77477 0 0
0.31049 0.17011 0.77578 0 0
0.32062 0.17885 0.77678 0 0
0.3328 0.18832 0.77778 0 0
0.34667 0.1978 0.77878 0 0
0.3615 0.20683 0.77978 0 0
0.37632 0.21518 0.78078 0 0
0.38996 0.22282 0.78178 0 0
0.40125 0.22985 0.78278 0 0
0.40912 0.23646 0.78378 0 0
0.4127 0.2428 0.78478 0 0
0.41146 0.24895 0.78579 0 0
0.40528 0.25488 0.78679 0 0
0.39443 0.26038 0.78779 0 0
0.37958 0.26515 0.78879 0 0
0.36174 0.26876 0.78979 0 0
0.34211 0.27074 0.79079 0 0
0.32202 0.27066 0.79179 0 0
0.30277 0.26817 0.79279 0 0
0.28548 0.26308 0.79379 0 0
0.27103 0.25542 0.79479 0 0
0.25995 0.24543 0.7958 0 0
0.25245 0.23357 0.7968 0 0
0.24836 0.22051 0.7978 0 0
0.24724 0.20705 0.7988 0 0
0.2485 0.19404 0.7998 0 0
0.25142 0.18234 0.8008 0 0
0.25537 0.17269 0.8018 0 0
0.25988 0.16569 0.8028 0 0
0.26473 0.16171 0.8038 0 0
0.26999 0.16087 0.8048 0 0
0.27608 0.16306 0.80581 0 0
0.28365 0.16791 0.80681 0 0
0.29357 0.17486 0.80781 0 0
0.30678 0.18321 0.80881 0 0
0.32413 0.19219 0.80981 0 0
0.34628 0.20102 0.81081 0 0
0.37351 0.20899 0.81181 0 0
0.40568 0.21548 0.81281 0 0
0.4421 0.22007 0.81381 0 0
0.48161 0.22248 0.81481 0 0
0.52253 0.22263 0.81582 0 0
0.56286 0.22062 0.81682 0 0
0.60037 0.21672 0.81782 0 0
0.63283 0.2113 0.81882 0 0
0.65816 0.20481 0.81982 0 0
0.67466 0.19774 0.82082 0 0
0.68115 0.19057 0.82182 0 0
0.67709 0.18373 0.82282 0 0
0.66263 0.17756 0.82382 0 0
0.63864 0.1723 0.82482 0 0
0.60659 0.16808 0.82583 0 0
0.56845 0.16491 0.82683 0 0
0.52653 0.16269 0.82783 0 0
0.48325 0.16125 0.82883 0 0
0.44096 0.16038 0.82983 0 0
0.40175 0.15988 0.83083 0 0
0.36726 0.15955 0.83183 0 0
0.33864 0.15931 0.83283 0 0
0.31642 0.15916 0.83383 0 0
0.30059 0.15928 0.83483 0 0
0.2906 0.15993 0.83584 0 0
0.28552 0.16153 0.83684 0 0
0.28415 0.16458 0.83784 0 0
0.28519 0.16962 0.83884 0 0
0.28737 0.17715 0.83984 0 0
0.2896 0.18755 0.84084 0 0
0.29105 0.20103 0.84184 0 0
0.29123 0.21752 0.84284 0 0
0.28996 0.23666 0.84384 0 0
0.28735 0.25777 0.84484 0 0
0.28377 0.27985 0.84585 0 0
0.27972 0.30167 0.84685 0 0
0.27577 0.32182 0.84785 0 0
0.27243 0.33886 0.84885 0 0
0.27013 0.35145 0.84985 0 0
0.26915 0.35853 0.85085 0 0
0.26959 0.35938 0.85185 0 0
0.27142 0.35381 0.85285 0 0
0.27449 0.34216 0.85385 0 0
0.2786 0.32536 0.85485 0 0
0.28355 0.30482 0.85586 0 0
0.28922 0.28237 0.85686 0 0
0.29558 0.26005 0.85786 0 0
0.30273 0.23993 0.85886 0 0
0.31089 0.2239 0.85986 0 0
0.32037 0.21345 0.86086 0 0
0.33148 0.20951 0.86186 0 0
0.34454 0.21231 0.86286 0 0
0.35971 0.22134 0.86386 0 0
0.37701 0.23541 0.86486 0 0
0.39623 0.25273 0.86587 0 0
0.4169 0.27113 0.86687 0 0
0.43831 0.28829 0.86787 0 0
0.45957 0.30197 0.86887 0 0
0.47962 0.31034 0.86987 0 0
0.49734 0.31216 0.87087 0 0
0.51164 0.30694 0.87187 0 0
0.52154 0.29505 0.87287 0 0
0.52625 0.27766 0.87387 0 0
0.52522 0.25668 0.87487 0 0
0.51821 0.23448 0.87588 0 0
0.50524 0.2137 0.87688 0 0
0.48661 0.19689 0.87788 0 0
0.46284 0.18623 0.87888 0 0
0.43464 0.18326 0.87988 0 0
0.40282 0.1887 0.88088 0 0
0.36825 0.20229 0.88188 0 0
0.33183 0.22288 0.88288 0 0
0.29444 0.24848 0.88388 0 0
0.25692 0.27647 0.88488 0 0
0.22012 0.30395 0.88589 0 0
0.18486 0.32801 0.88689 0 0
0.15198 0.34606 0.88789 0 0
0.12231 0.35621 0.88889 0 0
0.096743 0.35739 0.88989 0 0
0.076133 0.34957 0.89089 0 0
0.061313 0.33372 0.89189 0 0
0.053014 0.31176 0.89289 0 0
0.051802 0.28633 0.89389 0 0
0.057997 0.26048 0.89489 0 0
0.071608 0.2374 0.8959 0 0
0.092267 0.22 0.8969 0 0
0.11921 0.21063 0.8979 0 0
0.15126 0.21083 0.8989 0 0
0.18691 0.22111 0.8999 0 0
0.22436 0.24097 0.9009 0 0
0.26164 0.26887 0.9019 0 0
0.29678 0.30246 0.9029 0 0
0.32793 0.33879 0.9039 0 0
0.35352 0.37462 0.9049 0 0
0.37238 0.40675 0.90591 0 0
0.38385 0.43233 0.90691 0 0
0.38783 0.44911 0.90791 0 0
0.38477 0.45565 0.90891 0 0
0.37565 0.45143 0.90991 0 0
0.36186 0.43683 0.91091 0 0
0.34511 0.41307 0.91191 0 0
0.32723 0.38202 0.91291 0 0
0.31007 0.34603 0.91391 0 0
0.29529 0.30764 0.91491 0 0
0.28428 0.26937 0.91592 0 0
0.27802 0.23346 0.91692 0 0
0.27704 0.20176 0.91792 0 0
0.28141 0.17555 0.91892 0 0
0.29074 0.15555 0.91992 0 0
0.30425 0.14187 0.92092 0 0
0.32086 0.13414 0.92192 0 0
0.3393 0.13157 0.92292 0 0
0.35817 0.13312 0.92392 0 0
0.37609 0.13759 0.92492 0 0
0.39178 0.14376 0.92593 0 0
0.4041 0.15052 0.92693 0 0
0.41216 0.15689 0.92793 0 0
0.41534 0.16212 0.92893 0 0
0.41327 0.16565 0.92993 0 0
0.40588 0.16713 0.93093 0 0
0.39341 0.1664 0.93193 0 0
0.37632 0.16346 0.93293 0 0
0.35536 0.15842 0.93393 0 0
0.33148 0.15152 0.93493 0 0
0.30578 0.14308 0.93594 0 0
0.27954 0.13351 0.93694 0 0
0.25405 0.12333 0.93794 0 0
0.23064 0.11312 0.93894 0 0
0.21055 0.10357 0.93994 0 0
0.19487 0.095414 0.94094 0 0
0.18444 0.089444 0.94194 0 0
0.1798 0.086421 0.94294 0 0
0.18113 0.087046 0.94394 0 0
0.18822 0.091882 0.94494 0 0
0.20047 0.1013 0.94595 0 0
0.21695 0.11541 0.94695 0 0
0.2364 0.13404 0.94795 0 0
0.25742 0.15671 0.94895 0 0
0.27851 0.18263 0.94995 0 0
0.29826 0.21076 0.95095 0 0
0.31541 0.23988 0.95195 0 0
0.32902 0.26863 0.95295 0 0
0.33851 0.29568 0.95395 0 0
0.34374 0.31979 0.95495 0 0
0.34493 0.3399 0.95596 0 0
0.3427 0.35527 0.95696 0 0
0.33791 0.36547 0.95796 0 0
0.33159 0.37048 0.95896 0 0
0.32477 0.37065 0.95996 0 0
0.31838 0.36671 0.96096 0 0
0.31312 0.35968 0.96196 0 0
0.30941 0.35084 0.96296 0 0
0.30729 0.34161 0.96396 0 0
0.30651 0.33347 0.96496 0 0
0.30652 0.32784 0.96597 0 0
0.30661 0.326 0.96697 0 0
0.306 0.32902 0.96797 0 0
0.30398 0.33765 0.96897 0 0
0.30003 0.3523 0.96997 0 0
0.29391 0.37297 0.97097 0 0
0.28572 0.39928 0.97197 0 0
0.27588 0.43043 0.97297 0 0
0.26513 0.46526 0.97397 0 0
0.2544 0.50231 0.97497 0 0
0.24473 0.53984 0.97598 0 0
0.23709 0.57599 0.97698 0 0
0.23226 0.60885 0.97798 0 0
0.23074 0.63659 0.97898 0 0
0.23263 0.65758 0.97998 0 0
0.23762 0.67048 0.98098 0 0
0.24503 0.6744 0.98198 0 0
0.25386 0.66892 0.98298 0 0
0.26292 0.65414 0.98398 0 0
0.27102 0.63071 0.98498 0 0
0.27708 0.59978 0.98599 0 0
0.28031 0.56288 0.98699 0 0
0.28033 0.52187 0.98799 0 0
0.27721 0.47876 0.98899 0 0
0.27156 0.43554 0.98999 0 0
0.26437 0.39406 0.99099 0 0
0.25701 0.35585 0.99199 0 0
0.25098 0.32203 0.99299 0 0
0.2478 0.29325 0.99399 0 0
0.24879 0.26965 0.99499 0 0
0.25489 0.25092 0.996 0 0
0.26655 0.23635 0.997 0 0
0.28361 0.22498 0.998 0 0
0.30535 0.21571 0.999 0 0
0.33048 0.20748 1 0 0

==> Data/Sim1.dat <==
X1         Y1       X2       Y2       X3     Y3       X4       Y4
-0.053  0.9986   -0.0273  -0.9996   0.3812  0.9245   -0.7193   -0.6947
0.2147  0.9767   0.7871    0.6168   0.4552  -0.8904  0.5825    -0.8128
0.7837  -0.6211  0.9963   -0.0856   0.7946  -0.6072  0.7352    -0.6778
  
    
   
  
    
    
   
    
    
    

==> Data/Sim2.dat <==
TX1         TY1      TX2       TY2       TX3       TY3       TX4    TY4
0.2147    0.9767   -0.0273    -0.9996    0.3812    0.9245   0.5825  -0.8128 
-0.0530   0.9986   0.9963     -0.0856    0.7946    -0.6072  -0.7193  -0.6947
0.7837    -0.6211  0.7871     0.6168     0.4552    -0.8904  0.7352   -0.6778

==> Data/Sim3.dat <==
    x1               x2                 N
    0.3849          0.2883              40
    0.0685          0.0376               80
    3.64e-6        1.3199e-5            120
   

==> Data/resultR2L16N64NEW.dat <==
TX1                      TY1              TX2                     TY2              X1                     Y1                     X2                       Y2
0.931927582564250  -0.362644427581554  0.998145276693451   -0.060876979348147  0.931927646814945     -0.362644262469379     0.998145276141776      -0.060876988393457


==> Data/resultR3L5N128NEW.dat <==
   TEX1     TEY1         TEX2       TEY2    TEX3      TEY3        TX1       TY1           TX2           TY2       TX3         TY3
-0.8113    -0.5846    0.1968     0.9804    0.9904   0.1383       -0.8113    -0.5845621     0.196828    0.98043     0.99039    0.138260
-0.4184    0.9083     0.8149     0.5797      10         10         -0.4184     0.9082772     0.814858    0.57965       10         10
-0.0710    -0.9975       10          10         10       10        -0.0710    -0.9974735         10         10         10          10

